Essentially optimal gate teleportation

Gate teleportation allows us to implement a nonlocal unitary using local operations, classical communication (LOCC), and a shared entangled state. Known deterministic teleportation protocols consume at least one full ebit and achieve optimal entanglement consumption only for Clifford gates. Here, we present a deterministic LOCC protocol for implementing the two-qubit controlled-phase gate $U_{\phi}=\mathrm{diag}(1,1,1,e^{i \phi})$ with $\phi \in [0,\pi]$ whose entanglement consumption is close to optimal for every $\phi$. In particular, vanishing rotation angles require vanishing entanglement.

==> improved_converse.csv <==
point_index,phi_over_pi,phi_radians,D3_entropy_lower_bound_ebits,D4_entropy_lower_bound_ebits,D10_entropy_lower_bound_ebits,D_inf_unrestricted_entropy_lower_bound_ebits,h2_q_plus_1_minus_q_ebits
0,0,0,0,0,0,0,0
1,0.004184100418410041,0.01314473913635897,0.06325257265810064,0.06004238145554729,0.05779451139250712,0.05739393812673109,0.06331441558224149
2,0.008368200836820083,0.02628947827271793,0.1126468970825309,0.1063340876627596,0.1019060469312986,0.1009536934504061,0.1128923818955103
3,0.01255230125523012,0.0394342174090769,0.156474726865001,0.1471645311224555,0.1406228003071978,0.1390655219089404,0.1570228583302133
4,0.01673640167364017,0.05257895654543587,0.1965368814166144,0.1843322362358291,0.1757420960050334,0.1735509190643993,0.1975039173776163
5,0.02092050209205021,0.06572369568179483,0.2337042599232731,0.2187058521639328,0.20813140174292,0.2052897643740401,0.2352037575079986
6,0.02510460251046025,0.0788684348181538,0.268499215857549,0.2508055262756172,0.238309701512505,0.234808806782792,0.2706420766376013
7,0.02928870292887029,0.09201317395451276,0.3012732939544815,0.2809806400903417,0.2666252311261999,0.2624616622215364,0.3041678080907881
8,0.03347280334728033,0.1051579130908717,0.3322810095437037,0.3094835876072555,0.2933292561624137,0.2885035622225899,0.3360328989488194
9,0.03765690376569037,0.1183026522272307,0.361716220076959,0.3365061458586363,0.3186124421465109,0.313128217476213,0.3664286806233313
10,0.04184100418410042,0.1314473913635897,0.3897322045589379,0.3621995533946868,0.3426249326741367,0.3364881764031974,0.3955059473615239
11,0.04602510460251046,0.1445921304999486,0.4164536845067666,0.386686530324117,0.3654883691009968,0.3587070175889339,0.4233869763074845
12,0.05020920502092049,0.1577368696363076,0.4419844748812174,0.4100689283527142,0.387303540240965,0.3798871125543656,0.450173177561855
13,0.05439330543933054,0.1708816087726666,0.4664125932166866,0.43243283904611,0.4081554902984075,0.4001148113250372,0.4759502024660521
14,0.05857740585774058,0.1840263479090255,0.4898138062247013,0.4538521395906984,0.4281170643083734,0.4194640432761197,0.5007914893849965
15,0.06276150627615062,0.1971710870453845,0.5122541717490329,0.4743910339300031,0.4472514489616501,0.4379988987775956,0.5247608048656491
16,0.06694560669456066,0.2103158261817435,0.5337919102682497,0.4941059234715759,0.4656140430094819,0.4557755304896807,0.5479141143664393
17,0.0711297071129707,0.2234605653181024,0.554478814700649,0.5130468161186418,0.4832538660018905,0.4728435860165851,0.5703009913118032
18,0.07531380753138074,0.2366053044544614,0.5743613336124799,0.5312584087267039,0.5002146404595419,0.4892473089604318,0.5919656995720388
19,0.07949790794979079,0.2497500435908204,0.5934814179626648,0.5487809331176379,0.5165356376114358,0.505026399823257,0.6129480395010168
20,0.08368200836820083,0.2628947827271793,0.6118771931253512,0.5656508273919623,0.5322523484388492,0.5202166994126762,0.6332840192724284
21,0.08786610878661087,0.2760395218635383,0.6295834994734988,0.5819012758218545,0.5473970233078693,0.5348507386849487,0.6530063947971394
22,0.09205020920502091,0.2891842609998972,0.6466323324942684,0.5975626482950771,0.5619991111604447,0.5489581864686509,0.6721451091918207
23,0.09623430962343095,0.3023290001362562,0.6630532050047651,0.6126628618777772,0.576085620831693,0.5625662179868478,0.6907276543668091
24,0.100418410041841,0.3154737392726152,0.6788734481851263,0.6272276812125881,0.5896814212096794,0.5756998211573449,0.7087793714496362
25,0.104602510460251,0.3286184784089742,0.6941184639955645,0.6412809703180901,0.6028094928035104,0.5883820534378883,0.7263237026102737
26,0.1087866108786611,0.3417632175453331,0.7088119385512586,0.6548449053630027,0.6154911402929151,0.600634258945016,0.7433824038614708
27,0.1129707112970711,0.3549079566816921,0.7229760238384071,0.6679401557979072,0.6277461734419139,0.6124762533509591,0.7599757262169818
28,0.1171548117154812,0.3680526958180511,0.7366314935292656,0.6805860396018324,0.6395930621337189,0.6239264824122184,0.7761225709650128
29,0.1213389121338912,0.38119743495441,0.7497978774325817,0.6928006571796352,0.6510490700626174,0.6350021587427708,0.7918406235928191
30,0.1255230125523012,0.394342174090769,0.7624935781874769,0.704601007517773,0.6621303706902505,0.6457193805017032,0.8071464699700507
31,0.1297071129707113,0.4074869132271279,0.7747359730955854,0.7160030894928245,0.6728521483604798,0.6560932349403134,0.8220556976851965
32,0.1338912133891213,0.4206316523634869,0.7865415034329576,0.7270219906738439,0.6832286869137552,0.6661378891913825,0.8365829848762142
33,0.1380753138075314,0.4337763914998459,0.7979257531499899,0.7376719655263879,0.6932734477086658,0.6758666702429137,0.8507421784631816
34,0.1422594142259414,0.4469211306362048,0.8089035185255591,0.7479665045839966,0.7029991386162964,0.6852921356908305,0.8645463633487478
35,0.1464435146443515,0.4600658697725638,0.8194888700692533,0.7579183958806284,0.7124177752807407,0.6944261365882306,0.8780079238798822
36,0.1506276150627615,0.4732106089089227,0.8296952077472499,0.767539779719223,0.7215407357208001,0.7032798734867115,0.8911385986460957
37,0.1548117154811715,0.4863553480452817,0.8395353104310952,0.7768421976752854,0.7303788091716156,0.7118639465859302,0.9039495295130165
38,0.1589958158995816,0.4995000871816407,0.8490213803253397,0.7858366365910898,0.7389422399217005,0.7201884007617552,0.9164513056469291
39,0.1631799163179916,0.5126448263179997,0.8581650830127904,0.7945335681989267,0.7472407667836574,0.728262766124081,0.9286540031686811
40,0.1673640167364017,0.5257895654543586,0.8669775836597524,0.8029429849154326,0.7552836587404979,0.7360960946572768,0.9405672209790106
41,0.1715481171548117,0.5389343045907176,0.8754695798438918,0.8110744322693183,0.7630797472297489,0.7436969934150321,0.9522001132175933
42,0.1757322175732217,0.5520790437270766,0.8836513314010643,0.8189370383585288,0.7706374554612632,0.7510736546738734,0.963561418751845
43,0.1799163179916318,0.5652237828634356,0.8915326876320674,0.8265395406774937,0.777964825109272,0.7582338833932001,0.9746594880361346
44,0.1841004184100418,0.5783685219997945,0.8991231121637748,0.8338903106086385,0.7850695406727394,0.7651851222823206,0.9855023076355739
45,0.1882845188284519,0.5915132611361534,0.9064317057199105,0.8409973758331313,0.7919589517588795,0.7719344747350163,0.9960975226693524
46,0.1924686192468619,0.6046580002725124,0.9134672270235198,0.8478684408826523,0.7986400935115201,0.7784887258583322,1.006452457395403
47,0.196652719665272,0.6178027394088714,0.9202381120249749,0.85451090602576,0.8051197053777791,0.7848543617935144,1.016574134129965
48,0.200836820083682,0.6309474785452304,0.9267524916252596,0.8609318846583415,0.8114042483824444,0.7910375875024563,1.026469290671534
49,0.205020920502092,0.6440922176815893,0.9330182080436485,0.8671382193470187,0.8174999210588269,0.7970443431719723,1.036144396378056
50,0.2092050209205021,0.6572369568179484,0.9390428299611573,0.8731364966566447,0.823412674167128,0.8028803193701188,1.045605667028499
51,0.2133891213389121,0.6703816959543072,0.9448336665558392,0.8789330608777333,0.8291482243160744,0.8085509710731826,1.054859078584649
52,0.2175732217573222,0.6835264350906662,0.9503977805327745,0.8845340267564445,0.8347120665903468,0.8140615306684352,1.063910379955729
53,0.2217573221757322,0.6966711742270252,0.9557420002400918,0.8899452913182471,0.8401094862748437,0.8194170200260356,1.072765104856972
54,0.2259414225941422,0.7098159133633841,0.9608729309523817,0.8951725448664033,0.8453455697568361,0.8246222617232404,1.081428582843285
55,0.2301255230125523,0.7229606524997432,0.9657969653941065,0.9002212812276802,0.8504252146783341,0.8296818894951692,1.089905949590394
56,0.2343096234309623,0.7361053916361021,0.9705202935679816,0.9050968073100584,0.8553531394033627,0.8346003579785657,1.098202156488246
57,0.2384937238493724,0.7492501307724611,0.9750489119465879,0.9098042520305072,0.8601338918581284,0.8393819518081337,1.106321979604719
58,0.2426778242677824,0.76239486990882,0.9793886320795664,0.9143485746649909,0.8647718577961728,0.8440307941189955,1.114270028071807
59,0.2468619246861924,0.7755396090451789,0.9835450886635474,0.9187345726676723,0.8692712685354025,0.8485508545035063,1.122050751941238
60,0.2510460251046025,0.788684348181538,0.9875237471173504,0.9229668890016796,0.8736362082092874,0.8529459564659306,1.129668449551876
61,0.2552301255230126,0.801829087317897,0.9913299107009136,0.9270500190197177,0.8778706205704446,0.857219784414343,1.137127274447192
62,0.2594142259414225,0.8149738264542559,0.9949687272127932,0.9309883169292018,0.8819783153812087,0.8613758902253552,1.144431241877465
63,0.2635983263598326,0.8281185655906148,0.9984451952978342,0.9347860018733514,0.8859629744225679,0.865417699414055,1.151584234918149
64,0.2677824267782427,0.8412633047269739,1,0.9384471636568226,0.8898281571499742,0.8693485169385263,1.15859001023297
65,0.2719665271966527,0.8544080438633328,1,0.9419757681418842,0.8935773060219717,0.8731715326656635,1.165452203507759
66,0.2761506276150628,0.8675527829996919,1,0.9453756623388456,0.8972137515252884,0.8768898265228025,1.172174334578707
67,0.2803347280334728,0.8806975221360507,1,0.9486505792123832,0.9007407169179774,0.8805063733573333,1.178759812276695
68,0.2845188284518828,0.8938422612724096,1,0.9518041422235616,0.9041613227103477,0.8840240475247605,1.18521193900747
69,0.2887029288702929,0.9069870004087687,1,0.9548398696256796,0.9074785909017525,0.8874456272238735,1.1915339150858
70,0.2928870292887029,0.9201317395451276,1,0.9577611785305611,0.9106954489898027,0.8907737985961359,1.197728842840215
71,0.297071129707113,0.9332764786814867,1,0.9605713887605655,0.9138147337672231,0.8940111596050722,1.203799730503592
72,0.301255230125523,0.9464212178178455,1,0.963273726500355,0.9168391949203358,0.897160223710175,1.209749495903615
73,0.305439330543933,0.9595659569542044,1,0.9658713277613481,0.9197714984420464,0.9002234233484421,1.215580969966035
74,0.3096234309623431,0.9727106960905635,1,0.9683672416707787,0.922614229871203,0.9032031132362029,1.221296900042625
75,0.3138075313807531,0.9858554352269224,1,0.970764433596368,0.9253698973692818,0.9061015735022973,1.226899953074832
76,0.3179916317991632,0.9990001743632815,1,0.9730657881167721,0.9280409346445146,0.9089210126632787,1.232392718603286
77,0.3221757322175732,1.01214491349964,1,0.9752741118472217,0.9306297037328259,0.911663570450097,1.237777711632547
78,0.3263598326359832,1.025289652635999,1,0.9773921361290661,0.9331384976442433,0.9143313204957413,1.243057375359816
79,0.3305439330543933,1.038434391772358,1,0.9794225195913048,0.9355695428828195,0.9169262728916368,1.248234083775659
80,0.3347280334728033,1.051579130908717,1,0.9813678505916164,0.9379250018475268,0.919450376620964,1.253310144144256
81,0.3389121338912134,1.064723870045076,1,0.9832306495438494,0.940206975121047,0.9219055218758794,1.258287799370107
82,0.3430962343096234,1.077868609181435,1,0.9850133711384725,0.9424175036529088,0.9242935422654288,1.263169230257705
83,0.3472803347280334,1.091013348317794,1,0.9867184064620179,0.9445585708429592,0.9266162169203935,1.267956557670167
84,0.3514644351464435,1.104158087454153,1,0.988348085021154,0.94663210453077,0.9288752725008027,1.272651844592459
85,0.3556485355648535,1.117302826590512,1,0.9899046766766374,0.9486399788961783,0.9310723851116991,1.277257098104453
86,0.3598326359832636,1.130447565726871,1,0.9913903934920545,0.9505840162758371,0.933209182132042,1.281774271268697
87,0.3640167364016736,1.14359230486323,1,0.9928073915019364,0.952465988900313,0.9352872439616278,1.286205264937476
88,0.3682008368200836,1.156737043999589,1,0.9941577724035366,0.9542876205559856,0.9373081056903734,1.290551929483431
89,0.3723849372384937,1.169881783135948,1,0.9954435851762917,0.9560505881757217,0.9392732586941335,1.294816066457745
90,0.3765690376569037,1.183026522272307,1,0.9966668276327265,0.9577565233620559,0.9411841521610214,1.298999430179628
91,0.3807531380753138,1.196171261408666,1,0.9978294479043379,0.9594070138463623,0.9430421945515834,1.303103729260636
92,0.3849372384937238,1.209316000545025,1,0.9989333458657684,0.9610036048872986,0.9448487549967365,1.307130628067091
93,0.3891213389121339,1.222460739681384,1,0.9999803745003867,0.9625478006115969,0.9466051646361827,1.311081748123723
94,0.3933054393305439,1.235605478817743,1,1,0.9640410653000882,0.948312717900615,1.314958669461429
95,0.397489539748954,1.248750217954102,1,1,0.9654848246216804,0.9499726737404267,1.318762931911879
96,0.401673640167364,1.261894957090461,1,1,0.9668804668178465,0.9515862568037385,1.322496036351552
97,0.405857740585774,1.27503969622682,1,1,0.9682293438400267,0.9531546585658628,1.326159445897617
98,0.4100418410041841,1.288184435363179,1,1,0.9695327724422134,0.9546790384132242,1.329754587057946
99,0.4142259414225941,1.301329174499538,1,1,0.9707920352308609,0.9561605246833466,1.333282850837405
100,0.4184100418410042,1.314473913635897,1,1,0.9720083816741305,0.957600215663274,1.336745593802463
101,0.4225941422594142,1.327618652772256,1,1,0.9731830290723801,0.9589991805484318,1.34014413910602
102,0.4267782426778242,1.340763391908614,1,1,0.9743171634916976,0.9603584603637746,1.343479777474288
103,0.4309623430962343,1.353908131044973,1,1,0.9754119406621728,0.9616790688490786,1.34675376815741
104,0.4351464435146443,1.367052870181332,1,1,0.9764684868425249,0.9629619933095874,1.349967339845455
105,0.4393305439330544,1.380197609317692,1,1,0.9774878996525985,0.964208195434441,1.353121691551317
106,0.4435146443514644,1.39334234845405,1,1,0.9784712488751789,0.9654186120835619,1.356217993461956
107,0.4476987447698744,1.406487087590409,1,1,0.9794195772284811,0.9665941560448926,1.35925738775937
108,0.4518828451882845,1.419631826726768,1,1,0.980333901110618,0.9677357167631243,1.362240989412596
109,0.4560669456066945,1.432776565863127,1,1,0.9812152113172702,0.9688441610415055,1.365169886941969
110,0.4602510460251046,1.445921304999486,1,1,0.9820644737337194,0.9699203337171914,1.368045143156813
111,0.4644351464435146,1.459066044135845,1,1,0.9828826300023623,0.9709650583121766,1.370867795867685
112,0.4686192468619246,1.472210783272204,1,1,0.9836705981667431,0.9719791376607307,1.373638858574216
113,0.4728033472803347,1.485355522408563,1,1,0.9844292732931161,0.9729633545131812,1.376359321129558
114,0.4769874476987447,1.498500261544922,1,1,0.9851595280704805,0.9739184721191642,1.379030150382392
115,0.4811715481171548,1.511645000681281,1,1,0.9858622133899935,0.9748452347884189,1.38165229079741
116,0.4853556485355648,1.52478973981764,1,1,0.9865381589046246,0.9757443684356838,1.384226665055118
117,0.4895397489539748,1.537934478953999,1,1,0.9871881735698693,0.9766165811003776,1.386754174631803
118,0.4937238493723849,1.551079218090358,1,1,0.9878130461663026,0.9774625634526517,1.389235700360429
119,0.4979079497907949,1.564223957226717,1,1,0.9884135458047162,0.9782829892853357,1.391672102973224
120,0.502092050209205,1.577368696363076,1,1,0.9889904224145545,0.9790785159660348,1.394064223626655
121,0.506276150627615,1.590513435499435,1,1,0.9895444072163193,0.9798497849172407,1.396412884409476
122,0.5104602510460251,1.603658174635794,1,1,0.990076213178597,0.9805974220389665,1.3987188888345
123,0.5146443514644351,1.616802913772153,1,1,0.9905865354603201,0.9813220381366221,1.400983022314699
124,0.5188284518828451,1.629947652908512,1,1,0.9910760518388591,0.9820242293308524,1.403206052624238
125,0.5230125523012552,1.643092392044871,1,1,0.9915454231245026,0.982704577453729,1.405388730344994
126,0.5271966527196652,1.65623713118123,1,1,0.9919952935618701,0.983363650431836,1.4075317892991
127,0.5313807531380753,1.669381870317589,1,1,0.9924262912187699,0.9840020026567676,1.409635946968028
128,0.5355648535564853,1.682526609453948,1,1,0.9928390283629968,0.9846201753435272,1.41170190489871
129,0.5397489539748953,1.695671348590307,1,1,0.9932341018275446,0.9852186968773025,1.413730349097156
130,0.5439330543933054,1.708816087726666,1,1,0.9936120933646798,0.9857980831490606,1.415721950410018
131,0.5481171548117154,1.721960826863024,1,1,0.993973569989319,0.9863588378803942,1.417677364894544
132,0.5523012552301255,1.735105565999384,1,1,0.9943190843121156,0.9869014529380286,1.419597234177323
133,0.5564853556485355,1.748250305135743,1,1,0.9946491748626636,0.9874264086383762,1.42148218580221
134,0.5606694560669455,1.761395044272101,1,1,0.9949643664031932,0.9879341740425177,1.423332833567827
135,0.5648535564853556,1.77453978340846,1,1,0.9952651702331292,0.9884252072419621,1.425149777854985
136,0.5690376569037656,1.787684522544819,1,1,0.9955520844848628,0.9888999556355293,1.42693360594438
137,0.5732217573221757,1.800829261681179,1,1,0.9958255944110741,0.9893588561976797,1.428684892324904
138,0.5774058577405857,1.813974000817537,1,1,0.996086172663929,0.9898023357386038,1.430404198992871
139,0.5815899581589957,1.827118739953896,1,1,0.9963342795664655,0.9902308111563708,1.432092075742483
140,0.5857740585774058,1.840263479090255,1,1,0.9965703633764641,0.9906446896814201,1.433749060447826
141,0.5899581589958158,1.853408218226614,1,1,0.9967948605430945,0.9910443691136707,1.435375679336664
142,0.5941422594142259,1.866552957362973,1,1,0.9970081959566114,0.9914302380525065,1.436972447256323
143,0.5983263598326359,1.879697696499332,1,1,0.9972107831913691,0.9918026761198945,1.438539867931906
144,0.6025104602510459,1.892842435635691,1,1,0.9974030247424085,0.9921620541768682,1.440078434217104
145,0.606694560669456,1.90598717477205,1,1,0.9975853122558642,0.992508734533611,1.441588628337836
146,0.610878661087866,1.919131913908409,1,1,0.9977580267534281,0.992843071153358,1.443070922128942
147,0.6150627615062761,1.932276653044768,1,1,0.9979215388510972,0.9931654098503256,1.444525777264167
148,0.6192468619246861,1.945421392181127,1,1,0.9980762089724287,0.9934760884818746,1.445953645479636
149,0.6234309623430961,1.958566131317486,1,1,0.9982223875565083,0.9937754371350969,1.447354968791031
150,0.6276150627615062,1.971710870453845,1,1,0.998360415260842,0.9940637783079768,1.448730179704664
151,0.6317991631799162,1.984855609590204,1,1,0.9984906231593619,0.9943414270855567,1.450079701422638
152,0.6359832635983264,1.998000348726563,1,1,0.9986133329357415,0.994608691310247,1.451403948042284
153,0.6401673640167364,2.011145087862922,1,1,0.9987288570721964,0.9948658717496486,1.452703324750033
154,0.6443514644351463,2.024289826999281,1,1,0.998837499033952,0.9951132622548059,1.45397822800992
155,0.6485355648535565,2.03743456613564,1,1,0.9989395534495435,0.9953511499204544,1.455229045746851
156,0.6527196652719665,2.050579305271999,1,1,0.9990353062871148,0.9955798152344831,1.456456157524814
157,0.6569037656903766,2.063724044408358,1,1,0.9991250350268708,0.9957995322283264,1.457659934720179
158,0.6610878661087866,2.076868783544717,1,1,0.9992090088298384,0.9960105686193326,1.45884074069023
159,0.6652719665271966,2.090013522681076,1,1,0.9992874887030803,0.9962131859516937,1.459998930937065
160,0.6694560669456067,2.103158261817434,1,1,0.9993607276615016,0.9964076397308509,1.461134853267015
161,0.6736401673640167,2.116303000953793,1,1,0.999428970886392,0.9965941795477098,1.462248847945697
162,0.6778242677824268,2.129447740090153,1,1,0.9994924558808247,0.9967730492344249,1.463341247848832
163,0.6820083682008368,2.142592479226511,1,1,0.9995514126220484,0.9969444869651267,1.464412378608954
164,0.6861924686192468,2.15573721836287,1,1,0.9996060637109896,0.9971087254223044,1.465462558758124
165,0.6903765690376569,2.16888195749923,1,1,0.9996566245189825,0.9972659917621716,1.466492099866756
166,0.6945606694560669,2.182026696635588,1,1,0.9997033033318418,0.9974165079482618,1.467501306678674
167,0.698744769874477,2.195171435771948,1,1,0.9997463014913894,0.9975604907273293,1.4684904772425
168,0.702928870292887,2.208316174908306,1,1,0.9997858135345362,0.997698151769433,1.469459903039475
169,0.707112970711297,2.221460914044665,1,1,0.9998220273300231,0.99782969777367,1.470409869107809
170,0.7112970711297071,2.234605653181024,1,1,0.9998551242129213,0.9979553305710126,1.471340654163657
171,0.7154811715481171,2.247750392317383,1,1,0.9998852791169809,0.9980752472243244,1.472252530718819
172,0.7196652719665272,2.260895131453742,1,1,0.9999126607049253,0.9981896401256382,1.473145765195232
173,0.7238493723849372,2.274039870590101,1,1,0.9999374314967725,0.998298697090765,1.474020618036363
174,0.7280334728033472,2.28718460972646,1,1,0.9999597479962724,0.9984026014513114,1.474877343815571
175,0.7322175732217573,2.300329348862819,1,1,0.9999797608155395,0.9985015321441701,1.475716191341519
176,0.7364016736401673,2.313474087999178,1,1,0.9999976147979578,0.9985956637985526,1.476537403760712
177,0.7405857740585774,2.326618827135537,1,1,1,0.9986851668206291,1.477341218657248
178,0.7447698744769874,2.339763566271896,1,1,1,0.9987702074758361,1.478127868149828
179,0.7489539748953974,2.352908305408255,1,1,1,0.9988509479689114,1.478897578986121
180,0.7531380753138075,2.366053044544614,1,1,1,0.998927546521716,1.47965057263453
181,0.7573221757322175,2.379197783680973,1,1,1,0.9990001574488977,1.480387065373439
182,0.7615062761506276,2.392342522817332,1,1,1,0.9990689312314491,1.481107268377991
183,0.7656903765690376,2.405487261953691,1,1,1,0.9991340145434128,1.481811387804463
184,0.7698744769874476,2.418632001090049,1,1,1,0.9991955504373889,1.482499624872299
185,0.7740585774058577,2.431776740226409,1,1,1,0.9992536785040712,1.48317217594385
186,0.7782426778242677,2.444921479362768,1,1,1,0.9993085343059057,1.48382923260188
187,0.7824267782426778,2.458066218499127,1,1,1,0.9993602502968535,1.484470981724889
188,0.7866108786610878,2.471210957635486,1,1,1,0.9994089553891559,1.485097605560307
189,0.7907949790794978,2.484355696771845,1,1,1,0.9994547751215146,1.485709281795597
190,0.7949790794979079,2.497500435908204,1,1,1,0.9994978317175351,1.486306183627334
191,0.7991631799163179,2.510645175044563,1,1,1,0.9995382441424739,1.486888479828277
192,0.8033472803347279,2.523789914180921,1,1,1,0.9995761281583248,1.487456334812514
193,0.807531380753138,2.53693465331728,1,1,1,0.9996115963772816,1.488009908698688
194,0.811715481171548,2.550079392453639,1,1,1,0.9996447582434199,1.488549357371366
195,0.8158995815899581,2.563224131589998,1,1,1,0.9996757201485612,1.489074832540588
196,0.8200836820083681,2.576368870726357,1,1,1,0.9997045862062593,1.489586481799625
197,0.8242677824267781,2.589513609862716,1,1,1,0.9997314561468013,1.490084448680992
198,0.8284518828451882,2.602658348999075,1,1,1,0.9997564278663351,1.490568872710753
199,0.8326359832635982,2.615803088135434,1,1,1,0.9997795955748168,1.491039889461138
200,0.8368200836820083,2.628947827271793,1,1,1,0.9998010524600794,1.49149763060153
201,0.8410041841004183,2.642092566408152,1,1,1,0.999820887144572,1.491942223947822
202,0.8451882845188283,2.655237305544511,1,1,1,0.9998391852515349,1.492373793510211
203,0.8493723849372384,2.66838204468087,1,1,1,0.9998560314205625,1.492792459539424
204,0.8535564853556484,2.681526783817229,1,1,1,0.9998715063925008,1.493198338571428
205,0.8577405857740585,2.694671522953588,1,1,1,0.9998856886084456,1.493591543470646
206,0.8619246861924685,2.707816262089947,1,1,1,0.9998986539210224,1.4939721834717
207,0.8661087866108785,2.720961001226306,1,1,1,0.9999104756283951,1.49434036421971
208,0.8702928870292886,2.734105740362665,1,1,1,0.9999212245070648,1.49469618780918
209,0.8744769874476986,2.747250479499024,1,1,1,0.9999309688434691,1.495039752821475
210,0.8786610878661087,2.760395218635383,1,1,1,0.9999397744644142,1.495371154360945
211,0.8828451882845187,2.773539957771742,1,1,1,0.9999477047663496,1.495690484089677
212,0.8870292887029287,2.786684696908101,1,1,1,0.9999548207435119,1.495997830260933
213,0.8912133891213389,2.79982943604446,1,1,1,0.9999611810223391,1.496293277751269
214,0.8953974895397488,2.812974175180819,1,1,1,0.999966841850465,1.496576908091364
215,0.899581589958159,2.826118914317178,1,1,1,0.9999718571954368,1.496848799495581
216,0.903765690376569,2.839263653453536,1,1,1,0.9999762786968035,1.497109026890267
217,0.907949790794979,2.852408392589895,1,1,1,0.9999801557163092,1.497357661940816
218,0.9121338912133891,2.865553131726255,1,1,1,0.9999835353669675,1.497594773077513
219,0.9163179916317991,2.878697870862613,1,1,1,0.9999864625259486,1.497820425520169
220,0.9205020920502092,2.891842609998973,1,1,1,0.9999889798511692,1.498034681301557
221,0.9246861924686192,2.904987349135332,1,1,1,0.9999911278047645,1.498237599289681
222,0.9288702928870292,2.91813208827169,1,1,1,0.9999929446694883,1.498429235208866
223,0.9330543933054393,2.93127682740805,1,1,1,0.999994466564898,1.498609641659705
224,0.9372384937238493,2.944421566544408,1,1,1,0.9999957274642017,1.498778868137855
225,0.9414225941422594,2.957566305680767,1,1,1,0.9999967592078596,1.498936961051708
226,0.9456066945606694,2.970711044817126,1,1,1,0.9999975915182102,1.499083963738939
227,0.9497907949790794,2.983855783953485,1,1,1,0.9999982520121035,1.499219916481939
228,0.9539748953974895,2.997000523089844,1,1,1,0.999998766212957,1.499344856522151
229,0.9581589958158995,3.010145262226203,1,1,1,0.9999991575618349,1.499458818073307
230,0.9623430962343096,3.023290001362562,1,1,1,0.999999447427616,1.499561832333578
231,0.9665271966527196,3.036434740498921,1,1,1,0.9999996551162587,1.499653927496653
232,0.9707112970711296,3.04957947963528,1,1,1,0.9999997978791606,1.49973512876173
233,0.9748953974895397,3.062724218771639,1,1,1,0.9999998909206314,1.499805458342451
234,0.9790794979079497,3.075868957907998,1,1,1,0.9999999474044708,1.499864935474766
235,0.9832635983263598,3.089013697044357,1,1,1,0.9999999784596632,1.499913576423751
236,0.9874476987447698,3.102158436180716,1,1,1,0.9999999931851897,1.499951394489355
237,0.9916317991631798,3.115303175317075,1,1,1,0.9999999986539616,1.49997840001111
238,0.9958158995815899,3.128447914453434,1,1,1,0.9999999999158762,1.499994600371786
239,1,3.141592653589793,1,1,1,1,1.5

